Explainable Data-Driven Optimization: From Context to Decision and Back Again

Data-driven optimization uses contextual information and machine learning algorithms to find solutions to decision problems with uncertain parameters. While a vast body of work is dedicated to interpreting machine learning models in the classification setting, explaining decision pipelines involving learning algorithms remains unaddressed. This lack of interpretability can block the adoption of data-driven solutions as practitioners may not understand or trust the recommended decisions. We bridge this gap by introducing a counterfactual explanation methodology tailored to explain solutions to data-driven problems. We introduce two classes of explanations and develop methods to find nearest explanations of random forest and nearest-neighbor predictors. We demonstrate our approach by explaining key problems in operations management such as inventory management and routing.

==> plots/cvar_path_feat_sens.csv <==
d_x,100_avgRelTime,100_avgRelTime_plus_std,100_avgRelTime_minus_std,100_avgBsTime,100_avgBsTime_plus_std,100_avgBsTime_minus_std,500_avgRelTime,500_avgRelTime_plus_std,500_avgRelTime_minus_std,500_avgBsTime,500_avgBsTime_plus_std,500_avgBsTime_minus_std,1000_avgRelTime,1000_avgRelTime_plus_std,1000_avgRelTime_minus_std,1000_avgBsTime,1000_avgBsTime_plus_std,1000_avgBsTime_minus_std
10,13.99956034,21.93393754,6.065183142,14.75382411,24.1157704,5.391877814,123.6574101,216.8004695,30.51435071,130.6788362,205.0848588,56.27281353,252.2720652,420.6872058,83.85692449,289.087792,507.8020185,70.37356561
25,6.020026882,12.07879712,-0.038743357,7.458196861,12.21212226,2.704271466,68.87662451,105.7170774,32.0361716,46.71119556,83.43725646,9.985134672,194.4170191,300.1165587,88.71747949,218.5410685,416.2804728,20.80166416
50,4.184158216,7.870887684,0.497428747,5.346156894,8.418917758,2.273396029,43.52518172,68.57357038,18.47679306,29.89734432,49.83388652,9.960802119,89.32658284,168.1139828,10.53918283,76.09123835,120.312306,31.87017071
100,2.701772759,4.522785764,0.880759754,3.383526142,4.780021348,1.987030937,24.2043642,42.32006279,6.088665608,24.8488179,39.38381427,10.31382153,40.85303515,58.48539772,23.22067258,64.77149609,112.7931063,16.74988592
500,1.559144684,2.236652397,0.88163697,2.711289903,3.979742128,1.442837679,12.18202652,17.33585081,7.028202219,12.58918344,19.61147806,5.56688881,26.51629246,41.45664054,11.57594439,58.3745372,88.30522173,28.44385267


==> plots/path_feat_sens.csv <==
d_x,100_avgRelTime,100_avgRelTime_plus_std,100_avgRelTime_minus_std,100_avgBsTime,100_avgBsTime_plus_std,100_avgBsTime_minus_std,500_avgRelTime,500_avgRelTime_plus_std,500_avgRelTime_minus_std,500_avgBsTime,500_avgBsTime_plus_std,500_avgBsTime_minus_std,1000_avgRelTime,1000_avgRelTime_plus_std,1000_avgRelTime_minus_std,1000_avgBsTime,1000_avgBsTime_plus_std,1000_avgBsTime_minus_std,5000_avgRelTime,5000_avgRelTime_plus_std,5000_avgRelTime_minus_std,5000_avgBsTime,5000_avgBsTime_plus_std,5000_avgBsTime_minus_std
5,0.9550542402267456,1.693945352021116,0.21616312843237506,3.379679775238037,5.3041290454465875,1.4552305050294871,1.6533373567793104,2.7633720403661037,0.5433026731925172,10.783978646451777,16.9279039932008,4.640053299702754,1.7154397314245051,2.7321860531183124,0.6986934097306978,18.647497559702675,27.651935430004805,9.643059689400545,3.3363192227421976,4.266610460786792,2.4060279846976034,89.73769228312435,134.4472665207914,45.0281180454573
10,0.26246649197169714,0.46401616815515245,0.06091681578824179,1.5641511576516287,2.4076334787289473,0.7206688365743101,0.6956909969449043,1.2472836027700342,0.1440983911197744,7.806634306907654,12.088905820017558,3.5243627937977493,0.9498790925548922,1.7912569339048514,0.10850125120493304,13.23684714686486,20.296163874272242,6.177530419457479,2.404367952635794,3.203410683266515,1.605325222005073,83.14863870360635,119.96431945191837,46.33295795529433
25,0.127288680327566,0.15757397439219817,0.0970033862629338,1.584732961654663,2.5856880583769932,0.5837778649323329,0.23397198476289444,0.29376171149358576,0.1741822580322031,6.374489570918836,8.662960404674683,4.0860187371629895,0.3033323654761681,0.35010346484632016,0.25656126610601604,11.9602752327919,17.60120463411114,6.319345831472662,1.490106052822537,1.6051015905248343,1.3751105151202396,58.7218424876531,90.93177317723851,26.511911798067693
50,0.10863091327525946,0.12730585101738578,0.08995597553313316,1.4492592631645922,2.0127783228799547,0.8857402034492299,0.19125248835637013,0.23078483449484663,0.15172014221789362,6.255666196346283,9.933058246214067,2.578274146478498,0.2800630175549051,0.3306382019795037,0.22948783313030646,12.714734435081482,17.64577973470211,7.783689135460852,1.1927272955576578,1.2271396732594901,1.1583149178558254,57.22874582897533,79.45206341032551,35.00542824762515
100,0.09731026932045263,0.11762734216883566,0.07699319647206959,1.4367320170769324,2.087917214076656,0.785546820077209,0.1705280042463733,0.18734038732302724,0.15371562116971935,5.990468666471284,8.973449422382481,3.0074879105600867,0.23147627285548616,0.2524693975108805,0.21048314820009184,12.052179949624199,18.382920725701,5.721439173547397,1.051350990931193,1.0767204969208184,1.0259814849415678,53.88254737854004,62.47389640347739,45.29119835360269
500,0.06516581669188377,0.08071194340372376,0.049619689980043784,1.4994331644131587,2.218742750220851,0.7801235786054663,0.12767226000626877,0.1485974597560255,0.10674706025651204,5.782290447841991,8.009365791708,3.555215103975983,0.18391577128706302,0.19666891810791143,0.1711626244662146,11.991606731414794,18.623424823189392,5.359788639640197,0.9368918158791282,0.9720777827357869,0.9017058490224694,60.67791509628296,88.98163425878042,32.374195933785494

